Space-time FEM-BEM couplings for parabolic transmission problems

We develop couplings of a recent space-time first-order system least-squares (FOSLS) method for parabolic problems and space-time boundary element methods (BEM) for the heat equation to numerically solve a parabolic transmission problem on the full space and a finite time interval. In particular, we demonstrate coercivity of the couplings under certain restrictions and validate our theoretical findings by numerical experiments.

==> numerics/ex1.dat <==
dofsh	e_eq	e_uh_L2L2	e_uh_L2H1	e_sigmah_L2	e_usigmah_Hdiv	e_sigmah_L2bdry
64	0.0028924818519206	0.000193252382659575	0.00275736531803015	0.00261720910393857	5.23957063151836e-05	0.0021556869402816
512	0.00104614213543082	2.05299130329233e-05	0.000746609211870109	0.000911265235685758	5.91121561641294e-05	0.000595061322697568
4096	0.000330922863862533	4.69790206548413e-06	0.000175695302029466	0.000247279442776153	3.14205820297743e-05	3.40486054598846e-05
32768	8.28907255735641e-05	3.58191330730896e-07	2.96539942817917e-05	6.08755466972788e-05	1.34546060019409e-05	3.68445472198238e-05


==> numerics/ex2.dat <==
dofsh	e_eq	e_uh_L2L2	e_uh_L2H1	e_sigmah_L2	e_usigmah_Hdiv	e_sigmah_L2bdry
64	0.00569109291615061	0.00303662600956841	0.00121397662512077	0.00526568831554446	0.000310443354017603	0.0350079803641078
512	0.00472197656956041	0.000715275430179578	0.001652350764564	0.00464124971596814	0.000262711603413132	0.0372134623987832
4096	0.00088783033206058	2.66066100851038e-05	0.000367464039511639	0.000846584297356514	6.30470696406532e-05	0.00805809242541837
32768	2.04228268740113e-05	6.20392131479964e-07	1.06806346831204e-05	1.7241095850139e-05	1.98615315842189e-06	0.000228686941033431


==> numerics/ex2a.dat <==
dofsh	e_eq	e_uh_L2L2	e_uh_L2H1	e_sigmah_L2	e_usigmah_Hdiv	e_sigmah_L2bdry
64	0.0164666206423021	0.00554129915556377	0.00676937322481338	0.0155059492542472	0.000734643763333717	0.0732599776340269
512	0.0160542590390986	0.0015200328248815	0.00848325072649417	0.0151116379728977	0.000927662864037421	0.0928180189555255
4096	0.0087969189754644	0.000244853746860448	0.00502875119492077	0.00811435283497234	0.000618810856395569	0.065406390737291
32768	0.00498284711084295	5.28695910127528e-05	0.00293531898243944	0.00452082932773263	0.000385919654078054	0.0481576908342411


==> numerics/ex3.dat <==
dofsh	e_eq	e_uh_L2L2	e_uh_L2H1	e_sigmah_L2	e_usigmah_Hdiv	e_sigmah_L2bdry
64	0.0750775139360051	0.00377986830961174	0.046131270993688	0.0366978073891455	0.000363025491143087	0.111766468556343
512	0.0191991257044653	0.000750555866745125	0.00889818656631173	0.0111462017277005	0.000256108939621136	0.0438347954224446
4096	0.00413935163402996	2.75006445725124e-05	0.00187418640506313	0.00230658420875853	6.21935803732931e-05	0.00874056398228956
32768	0.000788551945427398	6.34370137388978e-07	0.000360274868440523	0.000363338375415415	2.0293795404136e-06	0.00030845657807057


==> numerics/ex4.dat <==
dofsh	e_eq
64	0.090968227010032
512	0.0564870015726516
4096	0.0386135369964731
32768	0.0267528401560963


==> numerics/ex5.dat <==
D
1.6215528470098
0.768446671244867
0.500047970398694
0.291668211709979
0.610907655507387
0.307295122308898
0.220088264732224
0.190702307948749
0.0592972501565326
0.0222622881415035
0.0124291470465539
0.00908305023540493
-0.738663128839587
-0.754597675041184
-0.761742184806054
-0.766367230063419
-1.12299500861811
-1.16959241909432
-1.19055740152891
-1.20723794596028
-1.16408697770449
-1.21495771176051
-1.23784230078254
-1.25614727798275
-1.16821448344729
-1.21952217795269
-1.24260316925747
-1.26107394021994

